On the cybersecurity of LoRaWAN-based system: a Smart-Lighting case study

Cyber-physical systems and the Internet of Things (IoT) are key technologies in the Industry 4.0 vision. They incorporate sensors and actuators to interact with the physical environment. However, when creating and interconnecting components to form a heterogeneous smart systems architecture, these face challenges in cybersecurity. This paper presents an experimental investigation of architectural configurations for a LoRaWAN-based Smart-Lighting project, aimed at verifying and improving the system's robustness against attacks. We assess the system's robustness in a series of iterative experiments conducted both in-vitro and on-site. The results show that most attacks on a LoRaWAN network are unsuccessful, also highlighting unresolved issues with the installed products. The most successful attacks are high-power jamming attacks within a few meters of the target, which, in the case of gateways, can be mitigated through gateway redundancy.

==> plotData/B3_16.csv <==
01;0073099;00;000043.384;072047.860;073091.668;0x07;869525000;02;14;-128;-128
02;0073103;00;000043.364;072050.596;073094.384;0x07;869525000;02;14;-128;-128
03;0073102;00;000043.148;072050.208;073093.780;0x07;869525000;02;14;-114;-12
04;0073100;00;000042.756;072048.608;073091.788;0x07;869525000;02;14;-128;-128
05;0073099;00;000043.504;072047.892;073091.820;0x07;869525000;02;14;-128;-128
06;0073103;00;000042.808;072052.936;073094.168;0x07;869525000;02;14;-128;-128
07;0072182;01;000042.840;071138.240;072181.504;0x07;868500000;02;14;-114;-15
08;0073099;00;000043.340;072047.552;073090.316;0x07;869525000;02;14;-128;-128
09;0073102;00;000043.476;072049.304;073092.204;0x07;869525000;02;14;-128;-128
10;0043657;01;000043.300;042613.620;043656.344;0x07;868500000;02;14;-112;-14
11;0005441;01;000042.816;004397.188;005439.428;0x07;868500000;04;14;-106;002

==> plotData/B3_16_TX2.csv <==
01;0003339;01;000055.512;002276.768;003332.704;0x07;869525000;05;14;-109;-02
02;0003339;01;000055.532;002276.708;003332.664;0x07;869525000;05;14;-112;-03
03;0003339;01;000056.624;002276.740;003333.788;0x07;869525000;05;14;-108;-02
04;0003338;01;000056.384;002276.712;003333.520;0x07;869525000;05;14;-111;-02
05;0003338;01;000054.980;002276.752;003331.156;0x07;869525000;05;14;-109;-03
06;0003339;01;000055.580;002276.736;003332.740;0x07;869525000;05;14;-107;-03
07;0003339;01;000056.656;002276.756;003333.836;0x07;869525000;05;14;-110;-03
08;0003338;01;000055.044;002276.700;003331.168;0x07;869525000;05;14;-110;-03
09;0003338;01;000056.188;002277.800;003333.412;0x07;869525000;05;14;-111;-03
10;0003338;01;000055.164;002276.736;003332.324;0x07;869525000;05;14;-110;-04
11;0003339;01;000055.312;002276.660;003332.396;0x07;869525000;05;14;-111;-04
12;0003338;01;000056.008;002276.708;003332.140;0x07;869525000;05;14;-110;-03
13;0003338;01;000055.492;002276.708;003332.624;0x07;869525000;05;14;-112;-03
14;0003339;01;000056.680;002276.740;003333.844;0x07;869525000;05;14;-114;-04
15;0003338;01;000055.096;002276.716;003332.236;0x07;869525000;05;14;-112;-04
16;0003339;01;000055.992;002276.744;003332.160;0x07;869525000;05;14;-112;-04
17;0003338;01;000054.984;002276.768;003331.176;0x07;869525000;05;14;-110;-04
18;0003339;01;000056.668;002277.868;003333.960;0x07;869525000;05;14;-111;-04
19;0003339;01;000056.196;002276.764;003333.384;0x07;869525000;05;14;-110;-03
20;0003339;01;000056.832;002276.764;003333.020;0x07;869525000;05;14;-109;-03
21;0003339;01;000056.488;002276.688;003333.600;0x07;869525000;05;14;-109;-03
22;0003338;01;000056.316;002276.712;003333.452;0x07;869525000;05;14;-110;-04
23;0003339;01;000055.952;002277.788;003332.164;0x07;869525000;05;14;-112;-04
24;0003339;01;000056.460;002277.780;003333.664;0x07;869525000;05;14;-111;-04
25;0003338;01;000056.512;002277.788;003333.724;0x07;869525000;05;14;-113;-04
26;0003339;01;000055.016;002276.716;003331.156;0x07;869525000;05;14;-112;-05
27;0003339;01;000056.168;002276.712;003333.304;0x07;869525000;05;14;-111;-04
28;0003338;01;000056.480;002276.656;003333.560;0x07;869525000;05;14;-109;-02
29;0003338;01;000056.328;002276.744;003333.496;0x07;869525000;05;14;-108;-03
30;0003339;01;000055.320;002276.680;003332.424;0x07;869525000;05;14;-109;-03

==> plotData/C1_255_S7C5wPr.csv <==
0004A30B0021DD46;2021-08-13 12:27:06 .123;868.500;SF7 BW125 4/5;-114;0.8;29;3;
0004A30B0021DD46;2021-08-13 12:27:02 .043;867.300;SF7 BW125 4/5;-113;1;28;3;
0004A30B0021DD46;2021-08-13 12:27:04 .415;867.900;SF7 BW125 4/5;-106;8;27;3;
0004A30B0021DD46;2021-08-13 12:27:00 .311;867.100;SF7 BW125 4/5;-120;-6.2;26;3;
0004A30B0021DD46;2021-08-13 12:26:49 .843;867.300;SF7 BW125 4/5;-114;2;25;3;
0004A30B0021DD46;2021-08-13 12:26:52 .196;868.500;SF7 BW125 4/5;-97;6;24;3;
0004A30B0021DD46;2021-08-13 12:26:48 .158;868.300;SF7 BW125 4/5;-99;7.8;23;3;
0004A30B0021DD46;2021-08-13 12:26:44 .057;867.100;SF7 BW125 4/5;-101;7.8;22;3;
0004A30B0021DD46;2021-08-13 12:26:39 .975;867.700;SF7 BW125 4/5;-105;7;21;3;
0004A30B0021DD46;2021-08-13 12:26:25 .384;867.300;SF7 BW125 4/5;-114;3;19;3;
0004A30B0021DD46;2021-08-13 12:26:27 .775;867.700;SF7 BW125 4/5;-105;6.5;18;3;
0004A30B0021DD46;2021-08-13 12:26:23 .697;867.900;SF7 BW125 4/5;-105;7.8;17;3;
0004A30B0021DD46;2021-08-13 12:26:19 .616;867.700;SF7 BW125 4/5;-101;5.5;16;3;
0004A30B0021DD46;2021-08-13 12:26:09 .083;868.500;SF7 BW125 4/5;-114;1;15;3;
0004A30B0021DD46;2021-08-13 12:26:11 .432;867.500;SF7 BW125 4/5;-118;-7.5;14;3;
0004A30B0021DD46;2021-08-13 12:26:07 .351;867.100;SF7 BW125 4/5;-120;-7.8;13;3;
0004A30B0021DD46;2021-08-13 12:25:56 .865;867.700;SF7 BW125 4/5;-115;-0.8;12;3;
0004A30B0021DD46;2021-08-13 12:25:59 .212;867.500;SF7 BW125 4/5;-119;-6.5;11;3;
0004A30B0021DD46;2021-08-13 12:25:55 .132;867.500;SF7 BW125 4/5;-120;-7.2;10;3;
0004A30B0021DD46;2021-08-13 12:25:51 .052;867.100;SF7 BW125 4/5;-120;-6.5;09;3;
0004A30B0021DD46;2021-08-13 12:25:40 .563;867.700;SF7 BW125 4/5;-115;0.2;08;3;
0004A30B0021DD46;2021-08-13 12:25:42 .912;867.100;SF7 BW125 4/5;-120;-7.8;07;3;
0004A30B0021DD46;2021-08-13 12:25:38 .897;867.900;SF7 BW125 4/5;-105;8.8;06;3;
0004A30B0021DD46;2021-08-13 12:25:34 .815;868.300;SF7 BW125 4/5;-99;9.2;05;3;
0004A30B0021DD46;2021-08-13 12:25:30 .735;867.700;SF7 BW125 4/5;-106;7;04;3;
0004A30B0021DD46;2021-08-13 12:25:20 .203;867.700;SF7 BW125 4/5;-114;0.5;03;3;
0004A30B0021DD46;2021-08-13 12:25:22 .532;867.100;SF7 BW125 4/5;-121;-8.2;02;3;
0004A30B0021DD46;2021-08-13 12:25:18 .515;867.300;SF7 BW125 4/5;-102;9.5;01;3;
0004A30B0021DD46;2021-08-13 12:25:14 .438;868.500;SF7 BW125 4/5;-99;6.8;00;3;

==> plotData/C2_16.csv <==
0004A30B0021DD46;2021-08-13 16:43:29 .054;867.300;SF7 BW125 4/5;-116;-1.5;29;3;
0004A30B0021DD46;2021-08-13 16:43:31 .457;867.700;SF7 BW125 4/5;-105;8;28;3;
0004A30B0021DD46;2021-08-13 16:43:20 .835;867.700;SF7 BW125 4/5;-118;-0.5;27;3;
0004A30B0021DD46;2021-08-13 16:43:24 .148;868.300;SF7 BW125 4/5;-99;0.2;26;3;
0004A30B0021DD46;2021-08-13 16:43:12 .636;867.100;SF7 BW125 4/5;-121;-6.2;25;3;
0004A30B0021DD46;2021-08-13 16:43:08 .514;867.500;SF7 BW125 4/5;-117;-8.5;24;3;
0004A30B0021DD46;2021-08-13 16:43:04 .375;867.900;SF7 BW125 4/5;-120;-3.2;23;3;
0004A30B0021DD46;2021-08-13 16:43:00 .275;867.300;SF7 BW125 4/5;-116;-1.8;22;3;
0004A30B0021DD46;2021-08-13 16:43:02 .949;868.100;SF7 BW125 4/5;-99;7.8;21;3;
0004A30B0021DD46;2021-08-13 16:42:52 .062;868.100;SF7 BW125 4/5;-120;-3.8;20;3;
0004A30B0021DD46;2021-08-13 16:42:54 .832;867.900;SF7 BW125 4/5;-103;9.5;19;3;
0004A30B0021DD46;2021-08-13 16:42:50 .768;867.100;SF7 BW125 4/5;-101;10;18;3;
0004A30B0021DD46;2021-08-13 16:42:39 .715;867.300;SF7 BW125 4/5;-117;1;17;3;
0004A30B0021DD46;2021-08-13 16:42:35 .595;867.900;SF7 BW125 4/5;-118;-5.8;16;3;
0004A30B0021DD46;2021-08-13 16:42:31 .502;867.900;SF7 BW125 4/5;-120;-3.2;15;3;
0004A30B0021DD46;2021-08-13 16:42:27 .375;868.100;SF7 BW125 4/5;-120;-3.5;14;3;
0004A30B0021DD46;2021-08-13 16:42:30 .308;868.300;SF7 BW125 4/5;-99;10.2;13;3;
0004A30B0021DD46;2021-08-13 16:42:19 .154;867.700;SF7 BW125 4/5;-117;-2.2;12;3;
0004A30B0021DD46;2021-08-13 16:42:22 .162;867.700;SF7 BW125 4/5;-103;7.5;11;3;
0004A30B0021DD46;2021-08-13 16:42:18 .050;867.100;SF7 BW125 4/5;-102;9.2;10;3;
0004A30B0021DD46;2021-08-13 16:42:13 .629;868.100;SF7 BW125 4/5;-100;9;9;3;
0004A30B0021DD46;2021-08-13 16:42:02 .755;868.500;SF7 BW125 4/5;-118;-1;8;3;
0004A30B0021DD46;2021-08-13 16:41:58 .615;867.300;SF7 BW125 4/5;-117;0.5;7;3;
0004A30B0021DD46;2021-08-13 16:42:01 .428;868.300;SF7 BW125 4/5;-99;8.8;6;3;
0004A30B0021DD46;2021-08-13 16:41:50 .375;867.900;SF7 BW125 4/5;-118;-5;5;3;
0004A30B0021DD46;2021-08-13 16:41:46 .275;868.500;SF7 BW125 4/5;-118;-1.8;4;3;
0004A30B0021DD46;2021-08-13 16:41:48 .636;868.500;SF7 BW125 4/5;-100;7.8;3;3;
0004A30B0021DD46;2021-08-13 16:41:38 .035;867.500;SF7 BW125 4/5;-117;-5.5;2;3;
0004A30B0021DD46;2021-08-13 16:41:33 .915;868.100;SF7 BW125 4/5;-117;-4.8;1;3;
0004A30B0021DD46;2021-08-13 16:41:36 .888;867.900;SF7 BW125 4/5;-103;7.8;0;3

==> plotData/D2_16.csv <==
01;0026789;01;000056.296;025726.120;026782.840;0x07;868100000;03;14;-114;-10
02;0026789;01;000056.720;025726.248;026783.392;0x07;868100000;03;14;-111;-10
03;0026784;01;000056.532;025722.432;026779.388;0x07;868500000;03;14;-108;-08
04;0009900;01;000056.708;008838.624;009895.756;0x07;868500000;04;14;-110;-05
05;0026788;01;000056.660;025725.224;026781.308;0x07;868500000;03;14;-111;-09
06;0009901;01;000056.228;008839.388;009895.040;0x07;868300000;04;14;-114;-10
07;0026786;01;000056.524;025724.020;026780.968;0x07;868500000;03;14;-108;-08
08;0009901;01;000056.556;008839.548;009895.528;0x07;868500000;04;14;-113;-08
09;0026787;01;000056.848;025724.532;026781.804;0x07;868500000;03;14;-110;-07
10;0026786;01;000056.584;025724.360;026781.368;0x07;868300000;03;14;-115;-09
11;0009901;01;000056.168;008840.188;009896.244;0x07;868300000;04;14;-112;-08
12;0049253;01;000056.164;048189.952;049246.540;0x07;868300000;02;14;-111;-09
13;0026788;01;000056.072;025726.068;026782.564;0x07;868500000;03;14;-116;-08
14;0022262;01;000056.768;021199.604;022256.796;0x07;868500000;03;14;-112;-08
15;0049248;01;000055.452;048186.688;049242.564;0x07;868100000;02;14;-116;-10
16;0026810;01;000056.684;025748.364;026805.936;0xFF;868500000;04;14;-114;-08
17;0009901;01;000056.072;008839.784;009895.280;0x07;868500000;04;14;-111;-08
18;0022260;01;000056.148;021199.436;022255.008;0x07;868500000;03;14;-110;-08
19;0022273;01;000056.296;021211.588;022268.308;0xFF;868500000;05;14;-109;-07
20;0009901;01;000056.464;008839.248;009895.136;0x07;868300000;04;14;-110;-06
21;0009901;01;000055.960;008838.588;009894.972;0x07;868300000;04;14;-111;-07
22;0009900;01;000056.124;008838.904;009894.452;0x07;868500000;04;14;-110;-07
23;0026787;01;000056.744;025724.072;026780.240;0x07;868500000;03;14;-111;-06
24;0026786;01;000056.592;025723.832;026780.848;0x07;868500000;03;14;-110;-09
25;0022260;01;000056.508;021197.148;022253.080;0x07;868300000;03;14;-112;-09
26;0026785;01;000056.244;025723.776;026780.444;0x07;868300000;03;14;-114;-09
27;0009901;01;000056.472;008839.544;009895.440;0x07;868100000;04;14;-112;-08
28;0022261;01;000056.160;021198.828;022255.412;0x07;868500000;03;14;-111;-07
29;0009902;01;000056.864;008838.464;009895.752;0x07;868500000;04;14;-112;-08
30;0009902;01;000056.388;008839.052;009896.328;0x07;868500000;04;14;-111;-07

==> plotData/prelim_B3_16.csv <==
01;0022260;01;000056.240;021197.680;022254.344;0x07;868500000;03;14;-84;-06
02;0009901;01;000056.548;008839.724;009896.160;0x07;868500000;04;14;-82;-06
03;0009900;01;000055.984;008838.044;009894.452;0x07;868300000;04;14;-88;-08
04;0009901;01;000056.496;008838.016;009895.936;0x07;868300000;04;14;-86;-08
05;0009901;01;000055.992;008840.416;009896.296;0x07;868500000;04;14;-85;-05
06;0009916;01;000055.552;008853.920;009908.896;0xFF;868500000;03;14;-81;-05
07;0022261;01;000055.564;021197.776;022253.764;0x07;868500000;03;14;-85;-05
08;0022260;01;000055.436;021197.524;022253.384;0x07;868100000;03;14;-82;-05
09;0022262;01;000056.796;021198.716;022255.936;0x07;868100000;03;14;-84;-05
10;0022261;01;000056.724;021199.064;022255.212;0x07;868100000;03;14;-82;-05
11;0009899;01;000056.140;008837.160;009894.724;0x07;868100000;04;14;-82;-05
12;0009901;01;000056.644;008838.340;009894.408;0x07;868300000;04;14;-88;-07
13;0009901;01;000055.764;008839.184;009894.372;0x07;868500000;04;14;-84;-06
14;0009900;01;000056.324;008838.628;009894.376;0x07;868100000;04;14;-85;-04
15;0009900;01;000055.964;008838.916;009894.304;0x07;868300000;04;14;-84;-08
16;0009901;01;000055.172;008839.336;009894.932;0x07;868100000;04;14;-84;-05
17;0009900;01;000056.208;008838.652;009894.284;0x07;868100000;04;14;-84;-06
18;0009901;01;000056.308;008838.048;009895.780;0x07;868300000;04;14;-85;-07
19;0022262;01;000056.568;021199.264;022255.256;0x07;868100000;03;14;-84;-04
20;0009900;01;000055.488;008838.608;009893.520;0x07;868100000;04;14;-82;-05
21;0009901;01;000055.336;008838.844;009894.604;0x07;868100000;04;14;-86;-04
22;0022259;01;000056.304;021197.356;022253.084;0x07;868100000;03;14;-83;-04
23;0009901;01;000055.988;008839.616;009895.028;0x07;868300000;04;14;-81;-07
24;0009901;01;000056.036;008839.900;009895.360;0x07;868100000;04;14;-86;-06
25;0009901;01;000056.196;008838.848;009894.468;0x07;868100000;04;14;-81;-05
26;0001198;01;000056.680;000136.328;001193.432;0x07;868100000;05;14;-82;-04
27;0009902;01;000056.728;008839.720;009896.336;0x07;868300000;04;14;-90;-08
28;0009901;01;000055.468;008839.468;009894.360;0x07;868500000;04;14;-86;-06
29;0009899;01;000056.204;008837.160;009894.788;0x07;868300000;04;14;-87;-07
30;0009901;01;000056.240;008839.224;009895.888;0x07;868300000;04;14;-84;-07

==> plotData/prelim_B3_SF12C5.csv <==
01;0009800;01;000043.588;008755.532;009799.544;0x07;868500000;04;14;-81;-04
02;0009801;01;000042.944;008756.768;009799.136;0x07;868500000;04;14;-79;-04
03;0009801;01;000042.796;008757.068;009800.288;0x07;868100000;04;14;-81;-05
04;0009802;01;000042.960;008757.440;009800.824;0x07;868100000;04;14;-77;-04
05;0009802;01;000043.548;008757.220;009801.192;0x07;868500000;04;14;-78;-04
06;0016118;01;000042.772;015074.592;016117.324;0x07;868100000;03;14;-80;-06
07;0009799;01;000043.236;008755.384;009798.044;0x07;868100000;04;14;-80;-05
08;0009799;01;000043.096;008756.820;009799.340;0x07;868500000;04;14;-79;-05
09;0009799;01;000043.144;008755.332;009798.900;0x07;868300000;04;14;-84;-08
10;0001161;01;000043.440;000115.364;001159.228;0x07;868500000;05;14;-68;000
11;0009800;01;000042.792;008756.328;009799.544;0x07;868100000;04;14;-80;-05
12;0009802;01;000043.436;008757.848;009800.708;0x07;868100000;04;14;-79;-05
13;0009802;01;000043.108;008757.972;009800.504;0x07;868300000;04;14;-83;-07
14;0009801;01;000043.104;008757.668;009801.196;0x07;868500000;04;14;-77;-05
15;0009801;01;000043.384;008757.904;009800.712;0x07;868500000;04;14;-79;-04
16;0009814;01;000043.148;008769.300;009812.872;0xFF;868500000;05;14;-78;-04
17;0009801;01;000043.132;008757.996;009800.552;0x07;868100000;04;14;-79;-05
18;0009800;01;000043.040;008755.324;009798.788;0x07;868300000;04;14;-83;-07
19;0009800;01;000043.108;008756.380;009799.912;0x07;868100000;04;14;-80;-05
20;0009800;01;000043.096;008756.552;009799.072;0x07;868500000;04;14;-78;-05
21;0009801;01;000042.924;008757.444;009800.792;0x07;868500000;04;14;-83;-05
22;0009801;01;000043.400;008757.052;009800.876;0x07;868500000;04;14;-81;-05
23;0009800;01;000042.808;008757.824;009799.056;0x07;868500000;04;14;-75;-04
24;0009800;01;000043.272;008757.832;009800.528;0x07;868500000;04;14;-80;-05
25;0009801;01;000042.972;008757.260;009800.656;0x07;868500000;04;14;-81;-05
26;0009800;01;000042.980;008757.924;009800.328;0x07;868100000;04;14;-79;-04
27;0009801;01;000042.920;008756.440;009799.784;0x07;868500000;04;14;-79;-05
28;0009800;01;000043.148;008755.632;009799.204;0x07;868500000;04;14;-78;-05
29;0009815;01;000043.236;008771.908;009814.568;0xFF;868500000;05;14;-77;-05
30;0009800;01;000042.944;008756.996;009799.364;0x07;868500000;04;14;-78;-04

==> plotData/prelim_B3_SF12C8.csv <==
01;0016118;01;000043.404;015074.224;016117.588;0x07;868100000;03;14;-79;-04
02;0009801;01;000042.968;008757.680;009800.072;0x07;868300000;04;14;-80;-05
03;0009801;01;000043.104;008757.156;009800.684;0x07;868300000;04;14;-77;-03
04;0001160;01;000043.120;000115.336;001158.880;0x07;868500000;05;14;-78;-03
05;0009800;01;000043.424;008755.556;009799.404;0x07;868100000;04;14;-79;-04
06;0009800;01;000042.960;008756.224;009799.608;0x07;868500000;04;14;-82;-05
07;0009800;01;000043.300;008756.812;009799.536;0x07;868100000;04;14;-80;-04
08;0016118;01;000043.416;015073.076;016116.452;0x07;868500000;03;14;-82;-05
09;0009801;01;000043.392;008756.032;009799.848;0x07;868100000;04;14;-81;-04
10;0009802;01;000043.240;008757.740;009800.404;0x07;868300000;04;14;-79;-04
11;0009800;01;000043.312;008756.216;009799.952;0x07;868100000;04;14;-78;-04
12;0009799;01;000042.800;008755.352;009798.576;0x07;868500000;04;14;-80;-05
13;0009799;01;000042.936;008755.548;009798.908;0x07;868300000;04;14;-80;-04
14;0005441;01;000043.260;004396.776;005439.460;0x07;868500000;04;14;-80;-03
15;0009801;01;000043.228;008756.856;009799.508;0x07;868500000;04;14;-82;-05
16;0009816;01;000042.964;008771.988;009814.376;0xFF;868100000;05;14;-77;-04
17;0009801;01;000043.244;008756.696;009800.364;0x07;868300000;04;14;-79;-04
18;0009802;01;000042.816;008758.724;009800.964;0x07;868500000;04;14;-79;-05
19;0009800;01;000042.820;008756.788;009798.032;0x07;868500000;04;14;-82;-04
20;0009802;01;000043.128;008757.760;009800.312;0x07;868100000;04;14;-80;-04
21;0009801;01;000043.400;008755.504;009799.328;0x07;868100000;04;14;-80;-04
22;0009802;01;000043.412;008757.016;009800.852;0x07;868500000;04;14;-80;-05
23;0009801;01;000043.424;008756.332;009800.180;0x07;868300000;04;14;-81;-04
24;0009801;01;000043.084;008757.096;009800.604;0x07;868300000;04;14;-78;-04
25;0009801;01;000043.088;008757.844;009800.356;0x07;868500000;04;14;-79;-05
26;0009803;01;000043.256;008757.360;009800.040;0x07;868300000;04;14;-80;-04
27;0009800;01;000042.952;008756.220;009799.596;0x07;868100000;04;14;-81;-04
28;0020583;01;000043.100;019539.720;020582.244;0x07;868100000;03;14;-83;-05
29;0009799;01;000043.268;008755.496;009799.188;0x07;868300000;04;14;-79;-04
30;0009801;01;000043.592;008757.228;009801.244;0x07;868300000;04;14;-78;-04

==> plotData/prelim_B3_SF7C5.csv <==
01;0001160;01;000042.820;000116.492;001158.736;0x07;868500000;05;14;-67;000
02;0009801;01;000043.252;008755.640;009799.316;0x07;868100000;04;14;-76;-02
03;0001161;01;000043.376;000115.404;001159.204;0x07;868100000;05;14;-72;000
04;0005441;01;000043.312;004397.220;005440.956;0x07;868100000;04;14;-76;-01
05;0001160;01;000042.988;000116.548;001159.960;0x07;868500000;05;14;-81;-01
06;0005441;01;000042.940;004397.660;005440.024;0x07;868100000;04;14;-68;000
07;0009801;01;000042.792;008757.876;009799.092;0x07;868300000;04;14;-80;-05
08;0009799;01;000043.120;008755.460;009798.004;0x07;868500000;04;14;-80;-02
09;0009802;01;000043.400;008757.408;009801.232;0x07;868500000;04;14;-78;-02
10;0009800;01;000043.084;008756.008;009799.516;0x07;868100000;04;14;-81;-03
11;0001161;01;000043.212;000115.408;001159.044;0x07;868100000;05;14;-80;-02
12;0001160;01;000042.932;000115.416;001158.772;0x07;868100000;05;14;-78;-01
13;0001162;01;000043.296;000116.668;001159.388;0x07;868300000;05;14;-79;-02
14;0001160;01;000042.800;000115.380;001158.604;0x07;868500000;05;14;-75;-01
15;0009800;01;000043.412;008755.116;009798.952;0x07;868100000;04;14;-80;-02
16;0009800;01;000042.840;008756.492;009799.756;0x07;868100000;04;14;-79;-03
17;0009801;01;000042.800;008755.656;009798.880;0x07;868100000;04;14;-77;-01
18;0001160;01;000043.528;000115.412;001159.364;0x07;868100000;05;14;-79;-01
19;0005442;01;000042.808;004397.208;005439.440;0x07;868100000;04;14;-79;-01
20;0005442;01;000042.952;004397.332;005440.708;0x07;868500000;04;14;-68;000
21;0001159;01;000042.992;000115.324;001158.740;0x07;868500000;05;14;-72;-01
22;0001161;01;000043.536;000115.428;001159.388;0x07;868100000;05;14;-69;000
23;0001160;01;000042.760;000115.448;001158.632;0x07;868100000;05;14;-74;-01
24;0001160;01;000042.920;000115.400;001158.744;0x07;868100000;05;14;-70;000
25;0001159;01;000042.852;000115.456;001158.732;0x07;868500000;05;14;-68;000
26;0005442;01;000042.928;004397.464;005440.816;0x07;868100000;04;14;-70;000
27;0001160;01;000043.080;000115.380;001158.884;0x07;868500000;05;14;-75;-01
28;0005441;01;000043.124;004397.428;005440.976;0x07;868100000;04;14;-77;-01
29;0001160;01;000043.412;000115.396;001159.232;0x07;868100000;05;14;-72;000
30;0001161;01;000043.228;000115.392;001159.044;0x07;868100000;05;14;-79;-01

==> plotData/prelim_B3_SF7C8.csv <==
01;0001160;01;000043.404;000115.400;001159.228;0x07;868500000;05;14;-72;-01
02;0001161;01;000042.804;000115.368;001158.596;0x07;868300000;05;14;-76;-01
03;0001160;01;000043.412;000115.428;001159.264;0x07;868100000;05;14;-78;-03
04;0009800;01;000042.780;008756.916;009798.120;0x07;868100000;04;14;-77;-03
05;0001160;01;000043.116;000115.436;001159.976;0x07;868500000;05;14;-75;-02
06;0001159;01;000042.968;000115.420;001158.812;0x07;868500000;05;14;-77;-02
07;0001160;01;000042.924;000115.452;001158.800;0x07;868100000;05;14;-79;-03
08;0001161;01;000042.928;000115.436;001158.788;0x07;868100000;05;14;-79;-03
09;0001160;01;000043.416;000115.344;001159.184;0x07;868100000;05;14;-80;-03
10;0001160;01;000043.132;000115.420;001159.976;0x07;868300000;05;14;-74;-01
11;0005442;01;000043.444;004397.404;005440.272;0x07;868300000;04;14;-79;-01
12;0001161;01;000042.764;000115.360;001158.548;0x07;868100000;05;14;-77;-03
13;0001160;01;000042.952;000115.424;001158.800;0x07;868500000;05;14;-69;000
14;0009802;01;000043.152;008757.060;009800.636;0x07;868300000;04;14;-76;-03
15;0001160;01;000042.984;000115.452;001158.860;0x07;868300000;05;14;-79;-01
16;0005441;01;000043.424;004396.040;005440.888;0x07;868300000;04;14;-77;-01
17;0005441;01;000042.768;004397.264;005439.456;0x07;868300000;04;14;-77;-01
18;0009802;01;000043.280;008757.820;009800.524;0x07;868500000;04;14;-79;-03
19;0005441;01;000042.992;004396.064;005439.480;0x07;868300000;04;14;-74;-01
20;0001160;01;000042.932;000115.420;001158.776;0x07;868300000;05;14;-78;-01
21;0001161;01;000043.092;000115.360;001158.876;0x07;868300000;05;14;-76;-01
22;0001160;01;000042.844;000115.392;001158.660;0x07;868500000;05;14;-74;-02
23;0009800;01;000043.140;008755.552;009798.116;0x07;868100000;04;14;-80;-03
24;0005442;01;000042.792;004396.896;005439.112;0x07;868500000;04;14;-77;-02
25;0001159;01;000042.932;000115.456;001158.812;0x07;868500000;05;14;-75;-01
26;0001160;01;000043.456;000115.432;001159.312;0x07;868300000;05;14;-76;-01
27;0005441;01;000042.808;004397.180;005439.412;0x07;868500000;04;14;-78;-02
28;0005442;01;000043.104;004397.848;005440.376;0x07;868300000;04;14;-79;-02
29;0001160;01;000043.416;000115.388;001159.228;0x07;868300000;05;14;-75;-01
30;0001160;01;000043.300;000115.352;001159.076;0x07;868500000;05;14;-76;-02

==> plotData/prelim_C1_0_SF7CR5.csv <==
01;0033092;00;000042.872;032040.296;033083.592;0xFF;869525000;02;14;-87;-18
02;0027652;01;000043.056;026607.120;027650.600;0xFF;867500000;02;14;-83;-12
03;0033091;00;000042.776;032040.676;033083.876;0xFF;869525000;02;14;-82;-13
04;0033093;00;000043.152;032040.128;033083.704;0xFF;869525000;02;14;-128;-128
05;0033092;00;000043.068;032040.860;033083.352;0xFF;869525000;02;14;-79;-14
06;0018579;01;000042.912;017535.588;018578.924;0xFF;867500000;03;14;-79;-10
07;0033092;00;000042.804;032040.308;033083.536;0xFF;869525000;02;14;-81;-14
08;0018580;01;000042.912;017535.520;018578.856;0xFF;867500000;03;14;-86;-14
09;0033092;00;000042.844;032040.868;033083.136;0xFF;869525000;02;14;-84;-16
10;0027695;01;000042.828;026651.776;027694.028;0xFF;868500000;03;14;-81;-13
11;0033093;00;000043.148;032041.136;033084.708;0xFF;869525000;02;14;-128;-128
12;0033094;00;000043.136;032041.388;033085.948;0xFF;869525000;02;14;-128;-128
13;0018580;01;000043.052;017536.392;018579.868;0xFF;867500000;03;14;-80;-13
14;0022979;01;000043.152;021935.532;022978.108;0xFF;867500000;02;14;-82;-09
15;0033092;00;000043.012;032040.296;033083.732;0xFF;869525000;02;14;-128;-128
16;0033092;00;000042.864;032040.920;033083.208;0xFF;869525000;02;14;-128;-128
17;0033092;00;000042.916;032041.692;033084.032;0xFF;869525000;02;14;-128;-128
18;0027650;01;000042.812;026605.512;027648.748;0xFF;868300000;02;14;-85;-16
19;0033093;00;000043.160;032040.248;033083.832;0xFF;869525000;02;14;-86;-15
20;0033092;00;000043.064;032040.444;033083.932;0xFF;869525000;02;14;-128;-128
21;0033091;00;000042.812;032040.264;033083.500;0xFF;869525000;02;14;-82;-16
22;0033516;00;000042.876;032465.096;033508.396;0xFF;867700000;02;14;-92;-20
23;0033094;00;000043.084;032041.144;033084.652;0xFF;869525000;02;14;-128;-128
24;0033095;00;000042.876;032043.740;033086.040;0xFF;869525000;02;14;-83;-16
25;0033091;00;000043.108;032040.796;033083.328;0xFF;869525000;02;14;-88;-18
26;0033092;00;000042.804;032039.232;033082.460;0xFF;869525000;02;14;-128;-128
27;0033092;00;000042.876;032040.156;033083.456;0xFF;869525000;02;14;-86;-17
28;0033092;00;000043.144;032041.892;033084.460;0xFF;869525000;02;14;-82;-16
29;0033092;00;000042.888;032040.996;033083.308;0xFF;869525000;02;14;-128;-128
30;0027653;01;000042.876;026608.744;027651.580;0xFF;868500000;02;14;-88;-15

==> plotData/prelim_C1_16_SF12CR5.csv <==
01;0001160;01;000043.064;000115.420;001159.908;0xFF;867100000;05;14;-80;-03
02;0009800;01;000043.048;008755.272;009798.744;0xFF;868300000;04;14;-79;-05
03;0009800;01;000042.816;008755.336;009798.576;0xFF;867300000;04;14;-81;-04
04;0009800;01;000042.776;008756.800;009798.000;0xFF;868500000;04;14;-81;-02
05;0001160;01;000042.852;000115.380;001158.656;0xFF;867500000;05;14;-78;-04
06;0009800;01;000043.020;008756.716;009799.160;0xFF;867500000;04;14;-78;-04
07;0001160;01;000042.948;000115.412;001158.784;0xFF;867700000;05;14;-79;-03
08;0001160;01;000042.916;000115.368;001158.708;0xFF;867700000;05;14;-77;-03
09;0009799;01;000042.876;008755.108;009798.408;0xFF;868100000;04;14;-80;-05
10;0014118;01;000042.832;013073.044;014116.300;0xFF;867900000;03;14;-75;-01
11;0005441;01;000043.012;004396.672;005439.108;0xFF;868500000;04;14;-70;000
12;0001160;01;000043.132;000115.352;001159.908;0xFF;867700000;05;14;-71;000
13;0009801;01;000042.752;008756.820;009798.996;0xFF;867500000;04;14;-77;-02
14;0001160;01;000042.936;000115.436;001158.796;0xFF;867700000;05;14;-77;-03
15;0009800;01;000043.104;008755.472;009798.000;0xFF;867500000;04;14;-81;-05
16;0009800;01;000042.996;008756.816;009799.236;0xFF;867100000;04;14;-79;-04
17;0009800;01;000042.804;008755.400;009798.628;0xFF;867300000;04;14;-81;-04
18;0009800;01;000043.052;008755.452;009798.928;0xFF;867900000;04;14;-80;-04
19;0009801;01;000043.116;008756.776;009799.316;0xFF;867500000;04;14;-81;-03
20;0001159;01;000042.760;000115.388;001158.572;0xFF;868100000;05;14;-75;-03
21;0001159;01;000042.788;000115.420;001158.632;0xFF;868300000;05;14;-75;-03
22;0009814;01;000043.160;008770.752;009813.336;0xFF;868500000;05;14;-77;-02
23;0001160;01;000042.828;000115.460;001158.712;0xFF;868300000;05;14;-76;-03
24;0001159;01;000042.884;000115.372;001158.680;0xFF;867300000;05;14;-80;-03
25;0001160;01;000043.160;000116.492;001159.076;0xFF;867700000;05;14;-80;-04
26;0009800;01;000042.892;008755.484;009798.800;0xFF;868100000;04;14;-80;-04
27;0001160;01;000043.088;000115.364;001158.876;0xFF;868500000;05;14;-70;000
28;0009800;01;000043.156;008755.280;009798.860;0xFF;867100000;04;14;-79;-04
29;0009814;01;000043.040;008769.408;009812.872;0xFF;867700000;05;14;-75;-02
30;0009800;01;000043.168;008755.168;009798.760;0xFF;867500000;04;14;-80;-03

==> plotData/prelim_C1_16_SF7CR5.csv <==
01;0009799;01;000042.776;008756.776;009798.976;0xFF;867500000;04;14;-80;-06
02;0005441;01;000043.052;004396.024;005439.500;0xFF;868100000;04;14;-80;-05
03;0001160;01;000042.820;000115.444;001158.688;0xFF;868500000;05;14;-74;-02
04;0001160;01;000042.848;000115.428;001158.700;0xFF;868500000;05;14;-76;-01
05;0001160;01;000043.076;000115.424;001159.924;0xFF;868500000;05;14;-76;-01
06;0001159;01;000042.876;000115.408;001158.708;0xFF;867500000;05;14;-80;-03
07;0001159;01;000042.908;000115.420;001158.752;0xFF;867500000;05;14;-80;-04
08;0009801;01;000043.132;008755.684;009799.240;0xFF;868100000;04;14;-80;-04
09;0001160;01;000042.760;000116.528;001158.712;0xFF;868100000;05;14;-77;-03
10;0005441;01;000043.084;004396.624;005439.132;0xFF;868300000;04;14;-75;-03
11;0009801;01;000043.112;008756.872;009799.408;0xFF;868300000;04;14;-78;-04
12;0009800;01;000043.032;008755.116;009798.572;0xFF;868500000;04;14;-80;-04
13;0005440;01;000042.956;004396.076;005439.456;0xFF;867300000;04;14;-78;-04
14;0001159;01;000042.968;000115.356;001158.748;0xFF;867900000;05;14;-68;000
15;0009800;01;000043.048;008755.420;009798.892;0xFF;867500000;04;14;-78;-06
16;0001160;01;000042.960;000116.492;001158.876;0xFF;867700000;05;14;-73;-02
17;0005441;01;000042.840;004397.256;005440.520;0xFF;867900000;04;14;-77;-02
18;0005441;01;000043.088;004396.904;005439.416;0xFF;867700000;04;14;-73;-03
19;0009799;01;000042.892;008755.416;009798.732;0xFF;868300000;04;14;-76;-03
20;0001160;01;000043.080;000115.456;001159.960;0xFF;868500000;05;14;-73;-02
21;0005440;01;000043.040;004396.064;005440.528;0xFF;868500000;04;14;-77;-02
22;0009799;01;000043.052;008755.224;009798.700;0xFF;867300000;04;14;-80;-05
23;0005442;01;000043.048;004396.016;005439.488;0xFF;867700000;04;14;-75;-02
24;0009814;01;000042.896;008770.844;009813.164;0xFF;867900000;05;14;-76;-05
25;0009800;01;000042.852;008755.344;009798.620;0xFF;867900000;04;14;-81;-05
26;0001160;01;000042.860;000115.428;001158.712;0xFF;867500000;05;14;-75;-02
27;0009800;01;000043.084;008755.440;009798.948;0xFF;867700000;04;14;-81;-05
28;0005441;01;000043.124;004397.256;005440.804;0xFF;868300000;04;14;-76;-03
29;0009801;01;000043.184;008756.732;009799.340;0xFF;867700000;04;14;-80;-07
30;0009800;01;000043.132;008755.212;009798.768;0xFF;868100000;04;14;-76;-04

==> plotData/prelim_C1_16_SF7CR5_2.csv <==
01;0009801;01;000043.092;008755.536;009798.052;0xFF;867900000;04;14;-80;-05
02;0005442;01;000043.060;004396.084;005440.568;0xFF;867300000;04;14;-78;-04
03;0009799;01;000042.772;008755.432;009798.628;0xFF;867100000;04;14;-82;-05
04;0001161;01;000042.900;000115.440;001158.764;0xFF;867700000;05;14;-76;-04
05;0001160;01;000042.884;000116.472;001158.780;0xFF;867700000;05;14;-77;-04
06;0001160;01;000043.200;000115.392;001159.016;0xFF;867700000;05;14;-77;-03
07;0009800;01;000043.092;008755.444;009798.960;0xFF;867700000;04;14;-81;-06
08;0009800;01;000042.984;008755.208;009798.616;0xFF;868500000;04;14;-81;-05
09;0014117;01;000043.092;013072.324;014116.840;0xFF;867900000;03;14;-79;-02
10;0009799;01;000043.140;008755.496;009798.060;0xFF;867100000;04;14;-78;-04
11;0001160;01;000042.956;000115.400;001158.780;0xFF;867900000;05;14;-70;000
12;0001159;01;000042.936;000115.328;001158.688;0xFF;867700000;05;14;-77;-01
13;0009800;01;000043.064;008755.680;009799.168;0xFF;868300000;04;14;-81;-05
14;0014117;01;000043.176;013072.100;014115.700;0xFF;867900000;03;14;-82;-06
15;0005441;01;000043.196;004397.280;005440.900;0xFF;868300000;04;14;-80;-05
16;0009800;01;000042.984;008755.440;009798.848;0xFF;868500000;04;14;-80;-02
17;0009800;01;000042.836;008755.452;009798.712;0xFF;867500000;04;14;-85;-07
18;0009800;01;000042.860;008755.336;009798.620;0xFF;867900000;04;14;-78;-02
19;0009800;01;000043.116;008755.652;009799.192;0xFF;868500000;04;14;-78;-04
20;0005442;01;000042.880;004397.244;005440.548;0xFF;868300000;04;14;-80;-04
21;0005441;01;000042.824;004396.036;005439.284;0xFF;867900000;04;14;-75;-02
22;0005440;01;000043.188;004396.856;005439.468;0xFF;867300000;04;14;-76;-03
23;0005441;01;000043.132;004396.800;005439.356;0xFF;868500000;04;14;-85;-04
24;0009801;01;000043.124;008755.540;009798.088;0xFF;867300000;04;14;-85;-06
25;0009799;01;000042.992;008755.480;009798.896;0xFF;868500000;04;14;-84;-06
26;0009801;01;000043.128;008755.616;009799.168;0xFF;868100000;04;14;-80;-06
27;0005441;01;000042.800;004396.912;005439.136;0xFF;867700000;04;14;-77;-01
28;0005441;01;000042.940;004396.028;005439.392;0xFF;867100000;04;14;-81;-04
29;0001161;01;000043.064;000115.336;001158.824;0xFF;867100000;05;14;-77;-02
30;0009800;01;000042.968;008756.096;009799.488;0xFF;867900000;04;14;-79;-05

==> plotData/prelim_C1_16_SF7CR8.csv <==
01;0009799;01;000042.868;008755.592;009798.884;0xFF;868500000;04;14;-77;-04
02;0014117;01;000043.124;013073.336;014116.884;0xFF;867500000;03;14;-84;-04
03;0009813;01;000042.844;008769.340;009812.608;0xFF;867500000;05;14;-79;-03
04;0001160;01;000043.140;000115.424;001159.988;0xFF;867700000;05;14;-81;-04
05;0009799;01;000042.896;008755.412;009798.732;0xFF;867900000;04;14;-80;-02
06;0009800;01;000042.840;008755.616;009798.880;0xFF;868300000;04;14;-76;-03
07;0001159;01;000042.828;000115.392;001158.644;0xFF;868500000;05;14;-72;-01
08;0009800;01;000043.056;008755.088;009798.568;0xFF;867700000;04;14;-77;-04
09;0009800;01;000043.204;008756.804;009799.432;0xFF;867300000;04;14;-84;-05
10;0009800;01;000042.936;008755.272;009798.632;0xFF;868300000;04;14;-85;-05
11;0005440;01;000043.028;004396.976;005439.428;0xFF;867300000;04;14;-78;-02
12;0009801;01;000043.028;008756.732;009799.184;0xFF;867100000;04;14;-82;-07
13;0009800;01;000042.860;008755.556;009798.840;0xFF;868300000;04;14;-83;-04
14;0009800;01;000042.940;008755.040;009798.404;0xFF;868100000;04;14;-82;-05
15;0009799;01;000042.980;008755.080;009798.484;0xFF;867900000;04;14;-82;-05
16;0001160;01;000043.044;000115.376;001158.844;0xFF;868500000;05;14;-79;-04
17;0009798;01;000043.044;008755.076;009798.544;0xFF;867300000;04;14;-81;-06
18;0001161;01;000042.800;000115.420;001158.644;0xFF;868300000;05;14;-80;-03
19;0005440;01;000042.908;004396.632;005439.500;0xFF;868300000;04;14;-77;-03
20;0001159;01;000042.940;000115.392;001158.756;0xFF;867700000;05;14;-76;-03
21;0009798;01;000042.828;008755.808;009797.060;0xFF;868100000;04;14;-77;-03
22;0009800;01;000043.072;008755.152;009798.648;0xFF;867900000;04;14;-79;-03
23;0009800;01;000042.908;008755.428;009798.760;0xFF;868100000;04;14;-79;-04
24;0001160;01;000043.104;000115.400;001159.928;0xFF;867100000;05;14;-75;-03
25;0014117;01;000043.044;013072.312;014116.780;0xFF;867300000;03;14;-78;-05
26;0005441;01;000042.764;004397.152;005439.340;0xFF;868300000;04;14;-79;-03
27;0005440;01;000043.108;004396.764;005439.296;0xFF;867500000;04;14;-79;-04
28;0009800;01;000043.216;008756.888;009799.528;0xFF;868500000;04;14;-78;-04
29;0005441;01;000042.808;004396.916;005439.148;0xFF;868300000;04;14;-73;-01
30;0009813;01;000042.908;008769.300;009812.632;0xFF;868500000;05;14;-79;-04

==> plotData/prelim_C1_32_SF7CR5.csv <==
01;0001160;01;000042.828;000115.400;001158.652;0xFF;867500000;05;14;-77;001
02;0001159;01;000042.968;000115.400;001158.792;0xFF;868100000;05;14;-72;000
03;0001160;01;000042.916;000115.328;001158.668;0xFF;867700000;05;14;-68;000
04;0001160;01;000043.052;000116.468;001159.944;0xFF;868100000;05;14;-76;000
05;0005441;01;000042.928;004397.184;005440.536;0xFF;867100000;04;14;-76;000
06;0001160;01;000043.068;000115.460;001159.952;0xFF;867100000;05;14;-76;000
07;0005440;01;000042.796;004396.824;005439.044;0xFF;867500000;04;14;-76;000
08;0001161;01;000042.816;000115.440;001158.680;0xFF;868500000;05;14;-68;000
09;0001160;01;000042.824;000115.392;001158.640;0xFF;868500000;05;14;-75;000
10;0001160;01;000043.124;000115.408;001159.956;0xFF;867700000;05;14;-71;001
11;0001160;01;000042.900;000115.356;001158.680;0xFF;867700000;05;14;-80;-01
12;0001160;01;000043.192;000115.416;001159.032;0xFF;867900000;05;14;-71;000
13;0001160;01;000042.852;000115.412;001158.688;0xFF;867300000;05;14;-74;000
14;0005441;01;000043.168;004396.740;005439.332;0xFF;867500000;04;14;-69;000
15;0009799;01;000042.940;008755.624;009798.988;0xFF;868300000;04;14;-77;000
16;0001161;01;000042.820;000115.380;001158.624;0xFF;868300000;05;14;-74;000
17;0001160;01;000043.048;000115.368;001158.840;0xFF;868300000;05;14;-71;000
18;0005440;01;000042.872;004396.752;005439.048;0xFF;868300000;04;14;-76;001
19;0009800;01;000043.100;008756.928;009799.452;0xFF;867100000;04;14;-78;-02
20;0001161;01;000043.204;000115.456;001159.084;0xFF;867900000;05;14;-74;000
21;0005441;01;000043.136;004396.064;005440.624;0xFF;868100000;04;14;-70;000
22;0001160;01;000043.040;000115.376;001158.840;0xFF;868500000;05;14;-75;000
23;0001160;01;000042.812;000115.368;001158.604;0xFF;868300000;05;14;-76;000
24;0005440;01;000043.132;004396.700;005439.256;0xFF;868300000;04;14;-74;000
25;0001160;01;000042.964;000115.396;001158.784;0xFF;867900000;05;14;-70;001
26;0001160;01;000042.960;000115.356;001158.740;0xFF;867900000;05;14;-83;-02
27;0001160;01;000042.800;000115.340;001158.564;0xFF;868500000;05;14;-75;001
28;0001160;01;000042.904;000115.448;001158.776;0xFF;867300000;05;14;-74;000
29;0001161;01;000042.836;000115.404;001158.664;0xFF;868300000;05;14;-72;000
30;0005440;01;000043.136;004396.980;005440.540;0xFF;868500000;04;14;-75;001
